Mapping with Reflection -- Detection and Utilization of Reflection in 3D Lidar Scans

This paper presents a method to detect reflection of 3D light detection and ranging (Lidar) scans and uses it to classify the points and also map objects outside the line of sight. Our software uses several approaches to analyze the point cloud, including intensity peak detection, dual return detection, plane fitting, and finding the boundaries. These approaches can classify the point cloud and detect the reflection in it. By mirroring the reflection points on the detected window pane and adding classification labels on the points, we can improve the map quality in a Simultaneous Localization and Mapping (SLAM) framework. Experiments using real scan data and ground truth data showcase the effectiveness of our method.

==> SSRR_Review251.txt <==
This paper deals with the classification of LiDAR points as
being reflected and uses this information for mapping to
improve the map accuracy.

The authors should clarify their contribution, and not just
what their algorithm "ensures". This paper presents itself
more as an engineered system paper. Algorithm 2 presents
itself as a 3D version of the prefilter in reference [7],
yet in [8/9] 3D planes are also detected (although in
general and not only on glass). 

- added contribution

Improvement of map quality and accuracy is a good thing on
its own, but the consequences for the maps application e.g.
in navigation is far more important. Since even small parts
polluted with incorrect measurement can lead to
difficulties in navigation or prohibit finding a valid path
etc.

- added navigation application

Fig 1. what are the other colors standing for? It would be
helpful to add that in the caption. Coloring static points
as black makes it more difficult to see the other colors
and any structure. Downsampling of those static points
would improve visualization.

- added descriptions


Fig 1. and Fig 2. and Fig 7. show the same environment, but
in different orientations. It would help to orient the maps
in the same way. 
If the corridors in Fig. 1/7 is as straight as in Fig.2
than there seem to be more severe errors in the SLAM part
as the path is quite bend.

- updated figure from cad

"2. Points on the reflective surface is still as obstacle
in the map" This sentence is unclear to me. Do you mean
that the rare case were points on glass etc occur are still
used or that the points after mirroring are used in their
approx. position?

- fixed

"3." refers to points measured through a window, correct?

- yes

Why is only the horizontal lidar used for reflection
detection? How is the result if you utilize both?

- not within fov, ignored it

At what distance can you start to find the glass?
How is the accuracy of the plane estimation influencing the
mirroring? How is the impact of the surface angle?

- ignore, the distance depends on the reflectivity of the surface.

Dual Return would also identify points on shiny surfaces
like floors as mirrors?

- On mirrors, yes; On floors, no , since the incident angle
is too close to 0.

Conclusion 2 typically holds for most materials.
Conclusion 3 is not valid for measuring on edges where the
laser hits the edge only partially.

- add edge in except case

Fig 4a shows only one rectangle, below that one could also
add another one. A top-down view would be helpful. From the
perspective in Fig 4a. I would guess the blue points around
the red rectangle are measured on the ground behind or
infront of the glass.

- Ignored.

How does your method work if you only have one return?
Some sensors like those from Ouster only give you the
strongest.

- Currently impossible.

You should clarify your notion of "degree of glass" and 
"the degree points", I assume you mean the angle of a
certain point.

- Choose points from same degree (azimuth)

Is the RANSAC used individually on the intensity peaks and
dual returns? I think it would be better to first detect
the
candidate points using both and then estimate the plane
together.

- We are running RANSAC on the candidate points using both methods.

How is the check for further points in Step 2 and 3 of the
classification done?

- Ignore.

The integration details are very unclear. Previously it
sounded like you are preprocessing the data and supply the
cloud with I,G,O and back mirrored R points.
The only adaptation I read so far is that the obtained pose
is taken to use previous glass planes to help classify the
current scan.

It would be beneficial to estimate mirror planes jointly
and  the backreflected position within the SLAM system (as
it has been done by Whelan et al. "Reconstructing Scenes
with Mirror and Glass Surfaces" ) and not based on a single
scan.

- We should make it afterwards. Ignored, journal version

The class room experiment is only carried out from a very
centered position close to the glass. It would be
beneficial to repeat this experiment from different
positions within the room such that the relative angle
between incident ray and glass could be better understood.

- Ignored, journal version

How many of the windows could not be identified? It seems
to me there is some part on the right side not detected ( I
don't mean the part obstructed by the pillar.)

- Yes, this is beacuse the incident angle is very low, so the sensor can not definitely observe these points.

How is the RMS in Table II defined? Is it the distance
towards the plane, is it in the Parameters in P? These
values are right now telling us nothing. Again,
here the angular difference in estimation would be
interesting, since this can severely influence the back
mirroring accuracy.

- The RMS error is the distance towards the plane. We added analysis the angular error for the final version.

How does your solution perform on a different lidar like
the TLS of [11]?

- Not available

Why is the total number of points different for classified
and original SLAM?

- Ignored, original is dual pointcloud has more points. classified some are classify from last some are from strongest.

If you do not supply the backreflected points, how does the
result change then? I would assume the result could be in
parts better, since the quality of back reflection depends
on the glass plane estimation accuracy.

- This can be done easily in our program. Separating these points into different topics will make it.

Timing numbers are missing which is especially important
for robotic applications.

- tested and added 29ms.

Further remarks:
When citing, please keep it short to the last name and not
full names. 

- fixed


==> reviews.txt <==
Reviewer 1 of ICRA 2020 submission 1148

Comments to the author
======================

The authors developed a method to detect reflections in
Lidar data and use this for scanning the back side of
objects. This allows to improve the quality of maps,
generated with SLAM algorithms. 
The paper starts with a short introduction with inclueds a
short background knowledge section supported by a good
figure. The related work section almost the current stood
well together and mentions all important releases.
This is followed by a section that explains the modeling of
the sensor in a detailed and well-structured manner. Again,
current preparatory work by other authors are considered. 
The other individual steps are described in a
comprehensible manner. Intensity peak analysis and dual
return reflection analysis are also accompanied by
well-chosen graphics. The pseudo code of the algorithm
depicts the functionally traceable. The last three sections
on the classification of points, the reflection and the
integration in the SLAM framework are described in a
comprehensible and comprehensible way.
The Experiments and Discussion section explains the test
parameters and divides the experiments into two parts. In
each section, the experiments and results are performed
well and are equipped with supporting images. The results
table gives a good overview of the results and the
improvement over the original SLAM. The video provided here
gives a good insight into the experiments and results and
supports well the explanations in the paper.


Comments on the Video Attachment
================================

The video gives a good insight and underlines the work
described. Without the written elaboration, however,
explanations are lacking.

================================================================

Reviewer 2 of ICRA 2020 submission 1148

Comments to the author
======================

The authors provide a method to handle reflective surfaces
in dual return lidar scans. By classifying the two possible
returns they are able to either remove reflected points or
to use them to add points to the final point cloud that
would otherwise not be in the direct line of sight of the
lidar sensor.

Unfortunately, the authors used a lidar scanner that is
only able to provide up to two returns. A different lidar
model would have made a lot of the heuristics in this paper
unnecessary as full wave analysis would provide a much
better insight into the nature of the measured surfaces.
Please explain somewhere in the paper why you chose to use
the velodyne scanner and not a scanner that better fits the
task.

- Most off-the-shelf Lidar products are only with dual returns. 


Is figure 2 showing the same scene as figure 1? If yes,
maybe figure 1 should be seen from an angle that resembles
the rotation in which the map is shown in figure 2 such
that it is easier to see which surfaces are glass windows.

In section I B you are listing four methods to detect
mirrors. You forgot to list using additional sensors in
addition to cameras or lidar. For example using ultrasound
sensors can reliably see obstacles in form of glass or
mirrors where lidar or cameras might fail.

While you classify the approaches into four categories, you
do not assign your references to each approach. You might
want to consider doing that for increased clarity.

In Section II C you describe an "intensity peak" analysis
with illustrations in figure 4. What do the colors in
figure 4 mean? What is the rectangle marked with red?
Without knowing the actual scene it is hard to impossible
to make sense out of this figure.

The color in figure 4 represents the intensities of the points, a color closer to red means a stronger intensity. The rectangle indicates the area where a intensity peak exists. 

Getting the intensity peak or not is not only just a
function of the height at which the robot operates.
Sometimes even the lateral position of the robot cannot be
arranged such that an intensity peak would occur due to
positioning constraints.

In section II D you list the percentage of points you
classified in different categories. It is unclear why these
numbers are important at all. And why are the scenes you
chose representative for the conclusions you draw later
from them? You cannot just conclude from data you gathered
in two scenes to general rules. Without more explanations,
the numbers you gave are useless and you absolutely should
use a more rigorous and scientific approach to draw your
conclusions.

You write "algorithm 1 is described below" but it actually
is not below but in the next column.

It seems like you need the reflective area to be a
rectangle that is aligned with the orientation of the
sensor? Please commit a section in your work to the
*requirements* your algorithm needs to work and also list
its *limitations* as in: the conditions under which your
algorithm will not work. For example you expect the glass
to be planar and your algorithm will not support bent glass
surfaces.

"but fortunately in most cases" -> you keep making
generalizing statements throughout your paper. Please avoid
statements that you cannot proof are indeed true.

Did you actually test whether the map you generate after
integrating reflected points is better or worse than when
just removing reflected points? Since computing where
reflected points actually are introduces a new source of
errors, the resulting map might actually be *less*
consistent. Imagine for example subtle errors in how you
fitted the plane through a glass surface. If there are lots
of reflected points that then get slightly wrongly mapped,
then this will negatively impact your SLAM results. Please
expand on this.

In section IV A: "the red points almost perfectly matches
the pillar inside" what does "almost perfectly" mean?
Please be precise and provide concrete numbers instead of
hand waving.

Why is there an exclamation mark in the first paragraph in
Section IV A?

Some typos:

"the red points where reflected" -> "the red points were
reflected"

"when for indoor slam" -> "for indoor slam"

"crop points before the windows" -> "crop points in front
of the windows"

"to understand how can our method can improve" -> "to
understand how our method can improve"

"the red points almost perfectly matches" -> "the red
points almost perfectly match"

Conclusion:

The authors use a lot of hand waving and weasel words
instead of concrete scientific wording and data that backs
up their claims. While their method is sound, it is also
not very novel and suffers from being tested on only a
single dataset without any quantitative analysis at all.
Since the authors also did not compare their result to
competing approaches, it is impossible to see any
improvement of the state of the art in their work.

Comments on the Video Attachment
================================

I was unable to make sense out of the Video attachment. It
was not clear to me where the mirrors were and how the
proposed algorithm improved the situation. You should add
more explanation to the video.

================================================================

Reviewer 3 of ICRA 2020 submission 1148

Comments to the author
======================

This works presents a method of identifying LIDAR points
corresponding to measurements of glass surfaces as well as
specular reflections off of glass and obstacles lying
behind glass surfaces. The presented method utilizes some
fundamental geometric and radiometric principles as well as
heuristics to classify the strongest and last detected
points by the LIDAR scanner. By detecting planes of glass
points, the correct 3-D position of specularly reflected
points may be reconstructed, allowing for the scanner to
potentially detect objects in a non-line-of-sight fashion
(around corners, etc.). This method is integrated into a
SLAM system in order to show the improvement over a
benchmark algorithm in indoor environments containing many
glass windows, railings, and floor-to-ceiling walls. 

There are quite a few typographical errors, grammar
mistakes, and confusing sentences - a native English
speaker should have thoroughly revised the document before
submission. 

The point classification algorithm in Section III-E and
discussion in Section II-D are confusing and ought to be
explained in more depth, especially since the entire system
relies heavily on accurately classifying points as
"outside" vs "reflected". 

While most reflected points are corrected in Fig 8, there
still seem to be hundreds of reflected points incorrectly
classified as outdoor. How does your algorithm miss
detecting these? Your method treats each point individually
- is there a way of performing joint inference over
multiple points that would help the classifier to pick up
these straggling points?


Comments on the Video Attachment
================================

Some text or audio explanation would help. 
